Mapping, Localization and Path Planning for Image-based Navigation using Visual Features and Map

Building on progress in feature representations for image retrieval, image-based localization has seen a surge of research interest. Image-based localization has the advantage of being inexpensive and efficient, often avoiding the use of 3D metric maps altogether. That said, the need to maintain a large number of reference images as an effective support of localization in a scene, nonetheless calls for them to be organized in a map structure of some kind. The problem of localization often arises as part of a navigation process. We are, therefore, interested in summarizing the reference images as a set of landmarks, which meet the requirements for image-based navigation. A contribution of this paper is to formulate such a set of requirements for the two sub-tasks involved: map construction and self-localization. These requirements are then exploited for compact map representation and accurate self-localization, using the framework of a network flow problem. During this process, we formulate the map construction and self-localization problems as convex quadratic and second-order cone programs, respectively. We evaluate our methods on publicly available indoor and outdoor datasets, where they outperform existing methods significantly.

==> bipariateMatchin.eps_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bipariateMatchin.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{210.09059013bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47292701)%
    \put(0,0){\includegraphics[width=\unitlength]{bipariateMatchin.eps}}%
    \put(0.33254583,0.02554557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v'_1$}}}%
    \put(0.23527132,0.13955217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v'_2$}}}%
    \put(0.23527132,0.28913979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v'_3$}}}%
    \put(0.27835714,0.41269371){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v'_4$}}}%
    \put(0.01780216,0.15038443){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.95635701,0.20856098){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.77186617,0.06455752){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_1$}}}%
    \put(0.77117466,0.21461917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_2$}}}%
    \put(0.77196325,0.36975927){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_3$}}}%
    \put(0.09709102,0.27503161){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\rotatebox{45}{$e_{si}\in\mathcal{E}_v$}}}}%
    \put(0.43893842,0.41357391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_{il}\in\mathcal{E}_p$}}}%
    \put(0.84579057,0.37215726){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\rotatebox{-45}{$e_{lt}\in\mathcal{E}_t$}}}}%
    \put(0.8948359,0.10257703){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
    \put(0.7213589,0.27475869){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sum_{i}{y_{i2}\mathsf{x}'_i}$}}}%
    \put(0.7381282,0.43381651){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sum_{i}{y_{i3}\mathsf{x}'_i}$}}}%
    \put(0.71364158,0.13451948){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sum_{i}{y_{i1}\mathsf{x}'_i}$}}}%
    \put(0.32884049,0.08096627){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathsf{x}'_1$}}}%
    \put(0.2304541,0.19186872){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathsf{x}'_2$}}}%
    \put(0.24673626,0.34104938){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathsf{x}'_3$}}}%
    \put(0.27381436,0.47003391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathsf{x}'_4$}}}%
  \end{picture}%
\endgroup%


==> map_fig.eps_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'map_fig.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{392.83463125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67543602)%
    \put(0,0){\includegraphics[width=\unitlength]{map_fig.eps}}%
    \put(1.13895622,1.73030939){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t$}}}%
    \put(0.58893858,1.82893324){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_1$}}}%
    \put(0.52972306,1.7071219){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_2$}}}%
    \put(0.6415381,1.64120108){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_4$}}}%
    \put(0.72181133,1.85181389){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_3$}}}%
    \put(0.8782321,1.81982466){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_6 \in \mathcal{A}$}}}%
    \put(0.85643272,1.63340311){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_7$}}}%
    \put(1.04463965,1.82041895){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{i-1}$}}}%
    \put(0.48346557,1.84010847){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s$}}}%
    \put(1.04199702,1.63451929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_i$}}}%
    \put(0.75170458,1.73181507){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_5$}}}%
    \put(0.50954603,0.34726409){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.54773004,0.07042997){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.05134636,0.61733175){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_1$}}}%
    \put(0.59796578,0.59823976){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_2$}}}%
    \put(0.76729648,0.58869386){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s_2$}}}%
    \put(0.21391394,0.06366373){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s_1$}}}%
    \put(0.74115581,0.19730774){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_3$}}}%
    \put(0.1458855,0.19730762){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_7$}}}%
    \put(0.29862153,0.18776157){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{9}$}}}%
    \put(0.1554315,0.35004361){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a_1$}}}%
    \put(0.20316152,0.48368762){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_3$}}}%
    \put(0.06951749,0.51232565){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_2$}}}%
    \put(0.19361551,0.60778569){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_1$}}}%
    \put(0.37498954,0.58869371){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_4$}}}%
    \put(0.39408155,0.47414169){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_5$}}}%
    \put(0.46090356,0.34049768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{10}$}}}%
    \put(0.52772558,0.49323367){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_6$}}}%
    \put(0.31771354,0.29167666){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{8}$}}}%
    \put(0.78546761,0.31185964){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a_2$}}}%
    \put(0.65182357,0.33095163){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{13}$}}}%
    \put(0.90956561,0.48368762){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{15}$}}}%
    \put(0.77592162,0.4550497){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{14}$}}}%
    \put(0.92865764,0.36913559){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{16}$}}}%
    \put(0.9439311,0.2163996){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{17}$}}}%
    \put(0.94393115,0.08657429){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{18}$}}}%
    \put(0.8045596,0.09230165){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{19}$}}}%
    \put(0.45135756,0.18776157){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{12}$}}}%
    \put(0.53727157,0.26412962){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{11}$}}}%
  \end{picture}%
\endgroup%


==> one_last_try/bipariateMatchin.eps_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bipariateMatchin.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{210.09059013bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47292701)%
    \put(0,0){\includegraphics[width=\unitlength]{bipariateMatchin.eps}}%
    \put(0.33254583,0.02554557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v'_1$}}}%
    \put(0.23527132,0.13955217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v'_2$}}}%
    \put(0.23527132,0.28913979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v'_3$}}}%
    \put(0.27835714,0.41269371){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v'_4$}}}%
    \put(0.01780216,0.15038443){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.95635701,0.20856098){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.77186617,0.06455752){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_1$}}}%
    \put(0.77117466,0.21461917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_2$}}}%
    \put(0.77196325,0.36975927){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_3$}}}%
    \put(0.09709102,0.27503161){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\rotatebox{45}{$e_{si}\in\mathcal{E}_v$}}}}%
    \put(0.43893842,0.41357391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_{il}\in\mathcal{E}_p$}}}%
    \put(0.84579057,0.37215726){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\rotatebox{-45}{$e_{lt}\in\mathcal{E}_t$}}}}%
    \put(0.8948359,0.10257703){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
    \put(0.7213589,0.27475869){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sum_{i}{y_{i2}\mathsf{x}'_i}$}}}%
    \put(0.7381282,0.43381651){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sum_{i}{y_{i3}\mathsf{x}'_i}$}}}%
    \put(0.71364158,0.13451948){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sum_{i}{y_{i1}\mathsf{x}'_i}$}}}%
    \put(0.32884049,0.08096627){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathsf{x}'_1$}}}%
    \put(0.2304541,0.19186872){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathsf{x}'_2$}}}%
    \put(0.24673626,0.34104938){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathsf{x}'_3$}}}%
    \put(0.27381436,0.47003391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathsf{x}'_4$}}}%
  \end{picture}%
\endgroup%


==> one_last_try/map_fig.eps_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'map_fig.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{392.83463125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67543602)%
    \put(0,0){\includegraphics[width=\unitlength]{map_fig.eps}}%
    \put(1.13895622,1.73030939){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t$}}}%
    \put(0.58893858,1.82893324){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_1$}}}%
    \put(0.52972306,1.7071219){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_2$}}}%
    \put(0.6415381,1.64120108){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_4$}}}%
    \put(0.72181133,1.85181389){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_3$}}}%
    \put(0.8782321,1.81982466){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_6 \in \mathcal{A}$}}}%
    \put(0.85643272,1.63340311){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_7$}}}%
    \put(1.04463965,1.82041895){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{i-1}$}}}%
    \put(0.48346557,1.84010847){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s$}}}%
    \put(1.04199702,1.63451929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_i$}}}%
    \put(0.75170458,1.73181507){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_5$}}}%
    \put(0.50954603,0.34726409){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.54773004,0.07042997){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.05134636,0.61733175){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_1$}}}%
    \put(0.59796578,0.59823976){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_2$}}}%
    \put(0.76729648,0.58869386){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s_2$}}}%
    \put(0.21391394,0.06366373){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s_1$}}}%
    \put(0.74115581,0.19730774){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_3$}}}%
    \put(0.1458855,0.19730762){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_7$}}}%
    \put(0.29862153,0.18776157){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{9}$}}}%
    \put(0.1554315,0.35004361){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a_1$}}}%
    \put(0.20316152,0.48368762){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_3$}}}%
    \put(0.06951749,0.51232565){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_2$}}}%
    \put(0.19361551,0.60778569){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_1$}}}%
    \put(0.37498954,0.58869371){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_4$}}}%
    \put(0.39408155,0.47414169){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_5$}}}%
    \put(0.46090356,0.34049768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{10}$}}}%
    \put(0.52772558,0.49323367){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_6$}}}%
    \put(0.31771354,0.29167666){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{8}$}}}%
    \put(0.78546761,0.31185964){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a_2$}}}%
    \put(0.65182357,0.33095163){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{13}$}}}%
    \put(0.90956561,0.48368762){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{15}$}}}%
    \put(0.77592162,0.4550497){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{14}$}}}%
    \put(0.92865764,0.36913559){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{16}$}}}%
    \put(0.9439311,0.2163996){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{17}$}}}%
    \put(0.94393115,0.08657429){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{18}$}}}%
    \put(0.8045596,0.09230165){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{19}$}}}%
    \put(0.45135756,0.18776157){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{12}$}}}%
    \put(0.53727157,0.26412962){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{11}$}}}%
  \end{picture}%
\endgroup%

